The dark side of galaxy stellar populations I: The stellar-to-halo mass relation and the velocity dispersion - halo mass relation

The growth and properties of galaxies are thought to be closely connected to the ones of their host dark matter halos. Despite the importance of this so-called galaxy-halo connection, the potential role of dark matter halos in regulating observed galaxy properties remains yet to be fully understood. In this work, we derive the ages, metallicites and [Mg/Fe] abundances from optical spectra from the Sloan Digital Sky Survey of nearby central galaxies, and study them in terms of their host halos. We investigate how the scatter in the stellar-to-halo mass relation and the velocity dispersion - halo mass relation correlates with these stellar population parameters. In addition, we also study the differences when distinguishing between different galaxy morphologies and environments. We find that the ages and chemical enrichment of galaxies are not fully determined by their stellar masses or velocity dispersion, but also depend on the mass of the host halos. Our findings suggest that the velocity dispersion is the best proxy of the stellar population parameters with halo mass playing a secondary yet noticeable role. We interpret that the origin of the correlation between the scatter of these relations and the ages and metallicities might be related to different halo formation times.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
